A Survey on the Special Function "Shin"

The purpose of the work is to furnish a complete study of a discrete and special function, discovered by the author and named with the Arabian letter "SHIN" {The letter SHIN is the thirteenth letter of the Arabian alphabet}. It includes three other papers, published in the International journal "Kragujevac Journal of Mathematics". The methods, the techniques and the style of the demonstration inside such a work, are all related to Leonhard Euler, the very great Swiss mathematician.

==> xarbsymb.dat <==
% code assignments for arabic font in ArabTeX
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% (c) Klaus Lagally
%     Institut fuer Informatik
%     Universitaet Stuttgart
%     15.07.98
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%\a@ident {xarbsymb.sty} {3.07 symbolic output encoding } {15.07.97}

nashcode 1 file has been read

%%%%%%%%%%%%%%%%%% connection forms %%%%%%%%%%%%%%%%%%

f_iso    0 isolated
f_end    1 final
f_mid    2 medial
f_beg    3 initial

%%%%%%%%%%%%%%%%%% diacritical marks %%%%%%%%%%%%%%%%%

ttah_dia        010 for urdu
one_dot_up      011
two_dots_down   012
fatha           013
kasra           013
damma           014
hamza           015
madda           016
shadda          017
two_dots_up     020
three_dots_up   021
three_dots_down 022
fathatan        023
kasratan        023
dammatan        024
sukun           025
wasla           026
quran_alif      027
bow_dia         030 for kurdish
e_dia           040 for pashto
zwarakay        040 for pashto
one_dot_down    056 period
hamz_s          143 for kashmiri 0674
bars            144 for 06fd, 06fe
roof            145 for 06c9
h_dia           146 for urdu
ammad           146 for pashto

f_iv            122 farsi 4
f_v             123 farsi 5
f_vi            124 farsi 6

%%%%%%%%%%%%%%%%%% letters %%%%%%%%%%%%%%%%%%%%%%%%%%

alif          100 100,101
alif_iso      alif        100
alif_end      101         101

lam_alif      102 102,103
lam_alif_iso  lam_alif     102
lam_alif_end  103	   103

bah_s         110 110-113 bah without dots
bah           bah_s       110
bah_p         114 114-117 bah with loop

rah           120 120,121
%%		zay           122 122,123
%%		zhah          124 124,125
rah_p         126 126,127 rah with loop

hamza_iso     132 132 
hamzc         hamza_iso   132

dal           130 130,131
dal_p         136 136,137 dal with loop

gim_close     144 147     closed gim
%%		gim           140 140-143
hhah          150 150-153
rah_s         156 156,157 rah with two dots
khah          160 160-163
%%		tsah          170 170-173
rah_k         166 166,167 kurdish rah

sin           200 200-203
sin_spec      202 204,205 short form
%%		shin_spec     204 206,207 short form
qaf_s         206 206,207 qaf without dots
%%		shin          210 210-213
%%		sin_p         214 214,215 sin with two dots

sad           220 220-223
sad_spec      222 224,225 short form
%%		dad_spec      224 226,227 short form
%%		dad           230 230-233

gaf_p_spec    224 226,227 short form of gaf with loop
gaf_p_s       230 230-233 gaf with loop 
kaf_w         234 234-237 wide kaf

ttah          240 240-243

%%		zzah          244 244-247
waw_r         244 244,245 waw with ring
waw_b         246 246,247 waw with bar

ain           250 250-253
fah_s         254 254-257 fah family

kaf_p_s       260 260-263 kaf with loop
gaf_p         kaf_p_s     260
kaf_p         264 264,265 kaf with loop and mark
kaf_p_spec    264 266,267 short form of kaf with loop
kaf_s         270 270-273 kaf family
kaf           274 274,275
kaf_spec      274 276,277 short form
gaf_s         300 300-303 gaf family
gaf           304 304,305
gaf_spec      304 306,307 short form

lam           310 310-313
mim           320 320-323
mim_sind      335 335     Sindhi final mim 06fe

nun           340 340,341
nun_p         342 342,343 nun with loop

hah           350 350-354
hah_urd       353 353,354 two-eyed hah,
                % see hah and hah_spec_lam
hah_spec_lam  352 354     medial hah after initial lam
hah_spec      354 355-357 final short hah;
h_s           hah_spec     354
                % also medial hah after sin

waw           360 360,361
%%		fah           362 362,363
qaf           364 364,365
%%		vah           366 366,367

yah           370 370,371
yah_spec      371 372     ligature for final yah
yah_h         373 373,374 yah with hook
yah_h_spec    374 375     ligature for yah with hook
yah_p         376 376,377 long yah
yah_p_s       366 366,367 long yah with loop

%%%%%%%%%%%%%%%%%% special characters %%%%%%%%%%%%%%%%%%%

block         000 000-003
tatwil        004 004-007

rquotes       042 042
period        056 056
lquotes       134 134

space_spec    044 046,047 carrier for dots
smspc         space_spec  044
skip          045 047     small space, initial (!)
no_break      046 046     no space, breaks ligatures 
break         047 047     small space, medial

%%%%%%%%%%%%%%%%%% ligatures %%%%%%%%%%%%%%%%%%%%%%%%%%

bah_spec_gim  027 031     medial bah before gim
bah_beg_gim   030 032     initial (!) bah before gim
g_to_mb       031 033     medial bah to gim
bah_high      032 034,035 before sin, sad
bah_spec      034 036,037 bah before final rah, nun
lam_spec_low  072 074     medial lam for 'allah'
lam_l         lam_spec_low 072
alif_spec_mim 075 076     final alif after mim
bah_end_hah   102 104,105 bah before final hah
bah_spec_yah  104 106,107 bah before gim, with tie;
                % also bah before yah
%%		gim_spec      143 144,145 from above
hhah_spec     153 154,155 from above
khah_spec     163 164,165 from above
%%		tsah_spec     173 174,175 from above
lam_gim       311 314     lam on gim
lam_on_gim    312 314     initial (!) lam before gim
lam_long      312 315     initial lam before yah
lam_spec_yah  314 316     before final yah ?
lam_spec_mim  314 317     initial lam before medial mim
mim_spec_high 322 324     from above
mim_spec      324 325-327 final; medial after lam;
                % also before gim
mim_spec_mim  325 330     initial mim before mim
mim_lam_gim   327 331     medial mim between lam and gim
lam_spec_hah  330 333     initial lam before medial hah
mim_spec_long 332 334     medial mim after lam, vocalized
mm_to_b       333 335     bah to medial mim
bah_mid_mim   334 336,337 bah before medial mim
mim_spec_alif 342 344     medial mim before alif
er_to_s       343 345     sin to final rah
bah_end_mim   344 346     medial bah before final mim
bah_beg_mim   345 347     initial (!) bah before final mim

%%%%%%%%%%%%%%%%%% ties %%%%%%%%%%%%%%%%%%%%%%%%%%

g_to_s        bah_spec_gim sin to gim
em_to_s       bah_end_mim  sin to final mim
mh_to_s       bah_end_hah  sin to medial hah or final mim
g_to_bb       bah_beg_gim  initial bah to gim
em_to_bb      bah_beg_mim  initial bah to final mim

%%%%%%%%%%%%%%%%% EOF %%%%%%%%%%%%%%%%%%%%%%%%%%

